Moonshine: Distilling Game Content Generators into Steerable Generative Models

Procedural Content Generation via Machine Learning (PCGML) has enhanced game content creation, yet challenges in controllability and limited training data persist. This study addresses these issues by distilling a constructive PCG algorithm into a controllable PCGML model. We first generate a large amount of content with a constructive algorithm and label it using a Large Language Model (LLM). We use these synthetic labels to condition two PCGML models for content-specific generation, a diffusion model and the five-dollar model. This neural network distillation process ensures that the generation aligns with the original algorithm while introducing controllability through plain text. We define this text-conditioned PCGML as a Text-to-game-Map (T2M) task, offering an alternative to prevalent text-to-image multi-modal tasks. We compare our distilled models with the baseline constructive algorithm. Our analysis of the variety, accuracy, and quality of our generation demonstrates the efficacy of distilling constructive methods into controllable text-conditioned PCGML models.

==> prompts/example_prompt.txt <==
You are a helpful **data annotator**. You are free to generate sentences that do NOT follow English grammar. You must obey all of the following instructions.

**SETTING**:

You are a data annotator for a 2d text-to-map generative model. You are given **a character array** and **meta-data text information** to complete the tasks.

All the text in braces are placeholders and should be replaced with the appropriate text.

The **first image** is the **tileset**, a collection of tiles used in this game. To be specific, the **tile types** are:

- Ignore the tile `G_NONE`

```json
    "G_NONE": "black, indicates empty",
    "G_GROUND": "brown and gray, ground or basic land",
    "G_SAND": "yellow, desert or sand",
    "G_WATER": "blue, streams, oceans, rivers",
    "G_BOG": "greyish-green, bog, swamp",
    "G_LAVA": "red and yellow, magma, lava",
    "G_ICE": "white, ice, snow",
    "G_GRASS": "green, grass, trees, forest",
    "G_FUNGUS": "with red and blue fungi",
    "G_ASHES": "burnt out land, more messy",
    "G_STONE": "a lot of rubbles or rocks on the land",
    "G_CRYSTAL": "land is rich in rare minerals",
    "G_FIRE": "the land is on fire",
    "G_BRIDGE": "grey bridge, connecting in all directions"
```

The **second image** is a specific top-down 2d dungeon game style. It contain a dynamic dungeon environment and uses the tileset we mentioned above. In addition, these images also contains a preliminary annotation for primary and secondary areas. To be specific, the annotation contains:

Colored Borders inicate a area type:

- Red borders, indicating paths between rooms.
- Any other colored borders, indicating different rooms.

Text shaded in red, contains the following information for each area

- The overall text will be given in the format of `M{index}:{direction}` or `S{index}:{direction}`
- **M or S**: this area is **Main area (M) or Sub area(S)**.
- {index}: the **index** of this dungeon room corresponding to the metadata we will provided later.
- {direction}: the direction of each area, which represented in the following format

```json
    "N": "North or Up"
    "S": "South or Bottom"
    "E": "East or Right"
    "W": "West or Left"
    "NE": "NorthEast or Upper Right"
    "SE": "SouthEast or Bottom Right"
    "NW": "NorthWest or Upper Left"
    "SW": "SouthWest or Bottom Left"
```

A compass is also on the map displaying cardinal directions.

Finally, you will be given the **metadata text information** to further explain each area in the map.

```
There are {num} main areas.
Area M{index} in the north east contains {number of tiles} {tile types}, {number of tiles} {tile types}. The range is rows {r1} to {r2}, columns {c1} to {c2}.
// ... if there are more main areas
There is 1 sub area.
Area S{index} in the south contains 12 G_GROUND. The range is rows 23 to 26, columns 8 to 11.
// ... if there are more sub areas
```

**RESPONSE FORMAT:**

We expect you to generate **TEN** **good and precise descriptions** of the map. Each description is 10 to 150 words long. Each description should be **diverse, human-like and creative**. Each description is a **NEW** description for the whole map.

Examples of **successful** results created by human:
